Neutrino Mass Generation at TeV Scale and New Physics Signatures from Charged Higgs at the LHC for Photon Initiated Processes

We consider the collider phenomenology of a simple extension of the Standard Model (SM), which consists of an EW isospin $3/2$ scalar, $\Delta$ and a pair of EW isospin $1$ vector like fermions, $\Sigma$ and $\bar{\Sigma}$, responsible for generating tiny neutrino mass via the effective dimension seven operator. This scalar quadruplet with hypercharge Y = 3 has a plethora of implications at the collider experiments. Its signatures at TeV scale colliders are expected to be seen, if the quadruplet masses are not too far above the electroweak symmetry breaking scale. In this article, we study the phenomenology of multi-charged quadruplet scalars. In particular, we study the multi-lepton signatures at the Large Hadron Collider (LHC) experiment, arising from the production and decays of triply and doubly charged scalars. We studied Drell-Yan (DY) pair production as well as pair production of the charged scalars via photon-photon fusion. For doubly and triply charged scalars, photon fusion contributes significantly for large scalar masses. We also studied LHC constraints on the masses of doubly charged scalars in this model. We derive a lower mass limit of 725 GeV on doubly charged quadruplet scalar.

==> psfrag.sty.txt <==
%% 
%% This is file `psfrag.sty', generated 
%% on <1995/4/26> with the docstrip utility (2.2i).
%% 
%% The original source files were:
%% 
%% psfrag.dtx  (with options: `package,dvips,longnames')
%% 
%% Copyright (c) 1995 Craig Barratt and Michael C. Grant. 
%% All rights reserved. 
%% 
%% This file is part of the PSfrag package. 
%% 
\NeedsTeXFormat{LaTeX2e}[1994/12/01]
\ProvidesPackage{psfrag}
    [1995/04/04 v2.0 PSfrag (MCG)]
\RequirePackage{graphics}
\let\pfg@x\Gin@urx \let\pfg@mx\Gin@nat@width
\let\pfg@y\Gin@ury \let\pfg@my\Gin@nat@height
\newif\ifpfg@file \newif\ifpfg@found \newif\ifpfg@spec
\newif\ifpfg@compat \if@compatibility\pfg@compattrue\fi
\newread\pfg@file
\newtoks\pfg@proc \newtoks\pfg@str
\DeclareOption{showall}{%
  \let\psfragshowfalse\relax
  \let\psfragshowdefault\relax
  \psfragshowtrue}
\if@compatibility
\DeclareOption{2emode}{\pfg@compatfalse}
\else
\DeclareOption{209mode}{\pfg@compattrue}
\fi
\def\pfg@rawps#1{\special{ps: #1}}
\let\pfg@include@eps\Ginclude@eps
\def\Ginclude@eps#1{%
   \pfg@scan{#1}\ifpfg@found
     \ifpsfragshow\else\pfg@hidestart\fi
     \pfg@include@eps{#1}%
     \ifpsfragshow\else\pfg@hideend\fi
     \the\pfg@proc\global\pfg@proc={}%
   \else\pfg@include@eps{#1}\fi}
\newif\ifpsfragshow \psfragshowfalse
\let\psfragshowall\psfragshowtrue
\let\psfragshowdefault\psfragshowfalse
\ProcessOptions
\edef\pfg@dflt{\ifpfg@compat bl\else Bl\fi}
\def\psfrag#1{\@ifnextchar [{\@psfraga{#1}}%
                            {\@psfrag{#1}[\pfg@dflt][\pfg@dflt][1][0]}}
\def\@psfraga#1[#2]{\@ifnextchar [{\@psfragb{#1}[#2]}%
                                  {\@psfrag{#1}[#2][\pfg@dflt][1][0]}}
\def\@psfragb#1[#2][#3]{\@ifnextchar [{\@psfragc{#1}[#2][#3]}%
                                      {\@psfrag{#1}[#2][#3][1][0]}}
\def\@psfragc#1[#2][#3][#4]{\@ifnextchar [{\@psfrag{#1}[#2][#3][#4]}%
                                          {\@psfrag{#1}[#2][#3][#4][0]}}
\long\def\@psfrag#1[#2][#3][#4][#5]#6{%
  \@ifundefined{pfg@n@#1}{}{%
    \def\@tempa{#1}\ifx\@tempa\@empty\else
      \PackageWarning{PSfrag}%
        {Replacement for PostScript fragment `#1' on
         page \thepage \space redefined.}\fi}%
    \@namedef{pfg@m@#1}{\edef\pfg@posn{#2}\edef\pfg@psposn{#3}%
                        \edef\pfg@scale{#4pt}\edef\pfg@rotn{#5pt}}%
    \@namedef{pfg@n@#1}{#6}\ignorespaces}
\newenvironment{psfrags}{\ignorespaces}{\global\@ignoretrue}
\def\pfg@excl{!}
\def\pfg@tfor#1\do{\@tfor\@tempa:=#1\do}
\def\pfg@info #1(#2,#3)(#4,#5)(#6,#7)#8#9{%
  \bgroup\@nameuse{pfg@m@#1}%
    \pfg@x=#2bp \advance\pfg@x by-\Gin@llx \pfg@mx=0.5bp%
    \pfg@y=#3bp \advance\pfg@y by-\Gin@lly \pfg@my=0.5bp%
    \expandafter\pfg@tfor\pfg@psposn\do{%
      \if l\@tempa\pfg@mx=0\else\if r\@tempa\pfg@mx=1\else
      \if b\@tempa\pfg@my=0\else\if t\@tempa\pfg@my=1\else
      \if B\@tempa\pfg@my=#9\fi\fi\fi\fi\fi bp}%
    \advance\pfg@x by#4\pfg@mx \advance\pfg@y by#5\pfg@mx
    \advance\pfg@x by#6\pfg@my \advance\pfg@y by#7\pfg@my
    \ifx\Gin@scalex\pfg@excl\let\Gin@scalex\Gin@scaley
    \else\ifx\Gin@scaley\pfg@excl\let\Gin@scaley\Gin@scalex\fi\fi
    \pfg@x=\Gin@scalex\pfg@x \pfg@y=\Gin@scaley\pfg@y
    \setbox\z@\vbox{\hbox{\@nameuse{pfg@n@#1}}}%
    \dimen@=\ht\z@ \advance\dimen@ by\dp\z@
    \pfg@mx=0.5\wd\z@ \pfg@my=0.5\dimen@
    \expandafter\pfg@tfor\pfg@posn\do{%
      \if l\@tempa \pfg@mx=0bp\else\if r\@tempa \pfg@mx=\wd\z@\else
      \if b\@tempa \pfg@my=0bp\else\if B\@tempa \pfg@my=\dp\z@\else
      \if t\@tempa \pfg@my=\dimen@\fi\fi\fi\fi\fi}%
    \setbox\z@\hbox to\z@{\hskip-\pfg@mx
       \vbox to\z@{\vss\box\z@\vskip-\pfg@my}\hss}%
    \pfg@mx=#8pt \advance\pfg@mx by\pfg@rotn \pfg@my=\pfg@scale
    \ifdim\pfg@mx=0pt\else
       \edef\Grot@angle{\strip@pt\pfg@mx}%
       \setbox\z@\hbox to\z@{\Grot@start\box\z@\Grot@end}\fi
    \ifdim\pfg@my=1pt\else
       \edef\Gscale@x{\strip@pt\pfg@my}\let\Gscale@y\Gscale@x
       \setbox\z@\hbox to\z@{\Gscale@start\box\z@\Gscale@end}\fi
    \@killglue\raise\pfg@y\hbox to\z@{\kern\pfg@x\box\z@\hss}%
  \egroup\ignorespaces}
\ifpfg@compat
  \typeout{PSfrag Compatibility Mode Enabled.}%
\else
\def\pfg@scan#1{%
  \edef\pfg@fname{#1}%
  \immediate\openin\pfg@file=#1\relax
  \pfg@foundfalse
  \ifeof\pfg@file\else
    \bgroup
      \let\do\@makeother\dospecials\catcode`\ 10 %
      \@makeother\^^D\catcode\endlinechar9 %
      \catcode`\{1\catcode`\}2 %
      \pfg@filetrue\loop\read\pfg@file to\pfg@line
         \ifeof\pfg@file\pfg@filefalse
         \else\ifx\pfg@line\@empty\pfg@filefalse
         \else\expandafter\pfg@find\pfg@line.....\\\fi\fi
      \ifpfg@file\repeat
    \egroup
    \ifpfg@found
      \global\pfg@foundfalse
      \bgroup
        \catcode`\% 0 %
        \pfg@filetrue\loop
          \read\pfg@file to\pfg@line
          \ifeof\pfg@file\pfg@filefalse\else\pfg@line\\\fi
        \ifpfg@file\repeat
      \egroup
    \fi\immediate\closein\pfg@file\fi}
\fi
{\catcode`\%=12\global\let\pfg@pcnt=%}
\def\pfg@find#1{%
  \ifx#1\pfg@pcnt\expandafter\pfg@@find\else
  \pfg@filefalse\expandafter\pfg@gobble\fi}
\def\pfg@pfx{PSfra}
\def\pfg@@find#1#2#3#4#5{%
  \def\pfg@{#1#2#3#4#5}\ifx\pfg@\pfg@pfx
    \global\pfg@foundtrue\global\pfg@filefalse\fi\pfg@gobble}
\def\pfg@gobble#1\\{}
\def\PSfragNext#1\\{%
  \def\pfg@m@{}\global\pfg@proc=\expandafter{\the\pfg@proc\psfrag{}#1}}
\def\PSfragInfo#1#2\\{%
  \@ifundefined{pfg@m@#1}{}{%
    \global\pfg@foundtrue
    \global\pfg@proc=\expandafter{\the\pfg@proc\pfg@info{#1}#2}%
    \global\pfg@str=\expandafter{\the\pfg@str (#1)}}}
\def\PSfragEnd\\{\pfg@filefalse}
\ifpfg@compat
  \def\psfragspecial#1#2#3#4#5#6{%
    \PackageError{PSfrag}{\string\psfragspecial
                          not implemented yet.}}
\def\pfg@strip#1.#2\relax{#1}
\def\pfg@scan#1{%
  \pfg@foundfalse
  \InputIfFileExists{#1frag}\relax{%
    \edef\@tempa{\pfg@strip#1..\relax.frag}
    \InputIfFileExists\@tempa\relax\relax}}
\def\PsFragShowString#1{\ignorespaces}
\def\PsFragInfo#1#2#3#4#5#6#7#8{%
  \PSfragInfo{#1}(#2,#3)(#4,#5)(#6,#7){#8}{0}\\\ignorespaces}
\def\PsFrag#1{\PSfragNext#1\\\ignorespaces}
\def\pfg@put(#1)#2{\ignorespaces}
\newenvironment{PSFragmentLocs}
  {\let\put\pfg@put\let\psfrag\PsFrag\ignorespaces}
  {\PSfragEnd\\\global\@ignoretrue}
\fi
\def\pfg@hidestart{%
  \ifpfg@specs\else\pfg@dospecs\pfg@specstrue\fi
  \pfg@rawps{PSfragShowDict begin PSfragDict begin
             /fragStrings [\the\pfg@str] def end}}
\def\pfg@hideend{\pfg@rawps{end}}
\newif\ifpfg@specs \pfg@specsfalse
\def\pfg@dospecs{\pfg@rawps{
  userdict begin /PSfragShowDict 6 dict def end
  PSfragShowDict begin /PSfragDict 30 dict def
    PSfragDict begin
      /BD { bind def } bind def /ED { exch def } BD
      /LD { load def } BD /CHAR { /c ED ( ) dup 0 c put } BD
      /Oshow /show LD /Oashow /ashow LD /Okshow /kshow LD
      /Owidthshow /widthshow LD /Oawidthshow /awidthshow LD
      /Sshow { stringwidth rmoveto } BD
      /Sashow { dup Sshow length /m ED exch
                m mul exch m mul rmoveto } BD
      /Swshow { /by ED /bx ED /chr ED { chr eq
                { bx by rmoveto } forall } } BD
      /Swidthshow { dup 5 1 roll Sshow Swshow } BD
      /Sawidthshow { dup 7 1 roll Sashow Swshow } BD
      /Skshow { exch /kern exch BD { dup CHAR
                stringwidth rmoveto kern } forall } BD
      /condShow{ /pfrag ED /ptext ED /s ED
                 s s (\string\\tex) anchorsearch { pop pop pfrag }{
                   pop false fragStrings {
                     s eq { pop true exit } if
                   } forall { pfrag } { ptext } ifelse
                 } ifelse flush } BD
      /fragStrings [] def
    end
    /show { PSfragDict begin {Oshow} {Sshow} condShow end } bind def
    /ashow { PSfragDict begin {Oashow} {Sashow} condShow end } bind def
    /kshow { PSfragDict begin {Okshow} {Skshow} condShow end } bind def
    /widthshow { PSfragDict begin {Owidthshow} {Swidthshow}
                 condShow end } bind def
    /awidthshow { PSfragDict begin {Oawidthshow} {Sawidthshow}
                  condShow end } bind def
  end}}
\endinput
%% 
%% End of file `psfrag.sty'.

